Lighthouse: Predicting Lighting Volumes for Spatially-Coherent Illumination

We present a deep learning solution for estimating the incident illumination at any 3D location within a scene from an input narrow-baseline stereo image pair. Previous approaches for predicting global illumination from images either predict just a single illumination for the entire scene, or separately estimate the illumination at each 3D location without enforcing that the predictions are consistent with the same 3D scene. Instead, we propose a deep learning model that estimates a 3D volumetric RGBA model of a scene, including content outside the observed field of view, and then uses standard volume rendering to estimate the incident illumination at any 3D location within that volume. Our model is trained without any ground truth 3D data and only requires a held-out perspective view near the input stereo pair and a spherical panorama taken within each scene as supervision, as opposed to prior methods for spatially-varying lighting estimation, which require ground truth scene geometry for training. We demonstrate that our method can predict consistent spatially-varying lighting that is convincing enough to plausibly relight and insert highly specular virtual objects into real images.

==> examples_table/imgs2/00890.txt <==
{'gt': [inf, 0.0], 'our': [19.79237198829651, 3.0675602], 'ni': [16.646889448165894, 4.0760994], 'dl': [12.919857501983643, 7.610416], 'g': [11.407558917999268, 10.162404], 'in': [9.423420429229736, 1.3262616]}

==> examples_table/imgs2/00911.txt <==
{'gt': [inf, 0.0], 'our': [19.06058430671692, 2.9342153], 'ni': [16.608792543411255, 4.495301], 'dl': [13.709368705749512, 6.9225955], 'g': [13.2254159450531, 9.462248], 'in': [8.22169542312622, 0.27499703]}

==> examples_table/imgs2/01352.txt <==
{'gt': [inf, 0.0], 'our': [16.7166805267334, 4.609821], 'ni': [15.8560311794281, 5.4262075], 'dl': [10.443607568740845, 11.601783], 'g': [8.952000737190247, 17.45916], 'in': [7.108355760574341, 0.5541836]}
